Magnetic structure of hexagonal YMnO3 and LuMnO3 from a microscopic point of view

The aim of this work is to unravel a basic microscopic picture behind complex magnetic properties of hexagonal manganites. For these purposes, we consider two characteristic compounds: YMnO3 and LuMnO3, which form different magnetic structures in the ground state. First, we establish an electronic low-energy model, which describes the behavior of the Mn 3d bands of YMnO3 and LuMnO3, and derive parameters of this model from the first-principles calculations. From the solution of this model, we conclude that, despite strong frustration effects in the hexagonal lattice, the relativistic spin-orbit interactions lift the degeneracy of the magnetic ground state so that the experimentally observed magnetic structures are successfully reproduced by the low-energy model. Then, we analyze this result in terms of interatomic magnetic interactions, which were computed using different approximations (starting from the model Hamiltonian as well as directly from the first-principles electronic structure calculations in the local-spin-density approximation). We argue that the main reason why YMnO3 and LuMnO3 tend to form different magnetic structures is related to the behavior of the single-ion anisotropy, which reflects the directional dependence of the lattice distortion: namely, the expansion and contraction of the Mn-trimers, which take place in YMnO3 and LuMnO3, respectively. On the other hand, the magnetic coupling between the haxagonal planes is controlled by the next-nearest-neighbor interactions, which are less sensitive to the direction of the trimerization. Finally, using the Berry-phase formalism, we evaluate the magnetic-state dependence of the ferroelectric polarization, and discuss potential applications of the latter in magnetoelectric switching phenomena.

==> SM.txt <==
Parameters of one-electron Hamiltonian for the '10 K' structure of YMnO3, in the basis of xy, yz, 3x2-r2, zx, and x2-y2 orbitals, measured in eV. For each bond, the tag 'atoms' indicated the types of Mn-sites (according to the notations in Fig.2) between which the one-electron Hamiltonian was calculated, and the 'vector' is the radius-vector, connecting two Mn-sites in the units of lattice parameter in the xy-plane. Other parameters can be obtained by applying symmetry operations of the group P63cm.

atoms:  2 -  2 vector:     0.000000    0.000000    0.000000
  0.7611  0.0000  0.0000 -0.0017  0.0000
  0.0000  0.5624 -0.4151  0.0000  0.0699
  0.0000 -0.4151  2.4016  0.0000 -0.1229
 -0.0017  0.0000  0.0000  0.5740  0.0000
  0.0000  0.0699 -0.1229  0.0000  0.7211
atoms:  2 -  1 vector:     0.296452    0.486531    0.000000
  0.1852  0.0245 -0.0031 -0.0164 -0.0324
  0.0322 -0.0301  0.0332  0.0111  0.0101
 -0.1148 -0.0580 -0.1958  0.0361 -0.0705
  0.0408 -0.0587  0.0411 -0.0015  0.0472
  0.1826  0.0950  0.1249 -0.0093  0.2650
atoms:  2 -  3 vector:    -0.296452    0.486531    0.000000
  0.1852 -0.0245  0.0031 -0.0164  0.0324
 -0.0322 -0.0301  0.0332 -0.0111  0.0101
  0.1148 -0.0580 -0.1958 -0.0361 -0.0705
  0.0408  0.0587 -0.0411 -0.0015 -0.0472
 -0.1826  0.0950  0.1249  0.0093  0.2650
atoms:  2 -  1 vector:    -0.569574   -0.013469    0.000000
  0.3102  0.0406 -0.1185  0.0522 -0.1045
 -0.0613  0.0119  0.0603  0.0354  0.0049
  0.1066  0.0190 -0.1958  0.0493 -0.0651
  0.0737 -0.0344 -0.0322 -0.0435 -0.0275
  0.1105 -0.0013 -0.0641  0.0257  0.1401
atoms:  2 -  3 vector:     0.569574   -0.013469    0.000000
  0.3102 -0.0406  0.1185  0.0522  0.1045
  0.0613  0.0119  0.0603 -0.0354  0.0049
 -0.1066  0.0190 -0.1958 -0.0493 -0.0651
  0.0737  0.0344  0.0322 -0.0435  0.0275
 -0.1105 -0.0013 -0.0641 -0.0257  0.1401 
atoms:  2 -  1 vector:     0.296452   -0.513470    0.000000
  0.1586  0.0299  0.1100 -0.0518 -0.1540
  0.0132 -0.0016  0.0673  0.0196 -0.0767
 -0.0073 -0.0231 -0.1689  0.0644  0.1313
  0.0120 -0.0183  0.0122 -0.0008 -0.0069
  0.0165 -0.0130 -0.0720  0.0500  0.2379
atoms:  2 -  3 vector:    -0.296452   -0.513470    0.000000
  0.1586 -0.0299 -0.1100 -0.0518  0.1540
 -0.0132 -0.0016  0.0673 -0.0196 -0.0767
  0.0073 -0.0231 -0.1689 -0.0644  0.1313
  0.0120  0.0183 -0.0122 -0.0008  0.0069
 -0.0165 -0.0130 -0.0720 -0.0500  0.2379
atoms:  2 -  5 vector:     0.000000    0.315374    0.931944
  0.0013  0.0000  0.0000  0.0020  0.0000
  0.0000 -0.0401  0.0153  0.0000  0.0109
  0.0000  0.0292 -0.0003  0.0000  0.0006
  0.0000  0.0000  0.0000 -0.0059  0.0000
  0.0000  0.0134  0.0249  0.0000 -0.0038
atoms:  2 -  5 vector:     0.000000    0.315374   -0.931944
  0.0013  0.0000  0.0000  0.0000  0.0000
  0.0000 -0.0401 -0.0292  0.0000 -0.0134
  0.0000 -0.0153 -0.0003  0.0000  0.0249
 -0.0020  0.0000  0.0000 -0.0059  0.0000
  0.0000 -0.0109  0.0006  0.0000 -0.0038
atoms:  2 -  6 vector:     0.296452   -0.171157    0.931944
 -0.0051 -0.0027  0.0010  0.0137 -0.0011
 -0.0071  0.0016 -0.0104 -0.0078 -0.0023
  0.0074 -0.0135 -0.0012  0.0258 -0.0066
  0.0122 -0.0004  0.0163 -0.0253  0.0043
  0.0013 -0.0018 -0.0003  0.0018  0.0020
atoms:  2 -  6 vector:     0.296452   -0.171157   -0.931944
  0.0001  0.0013  0.0094 -0.0025  0.0019
  0.0047 -0.0221  0.0156  0.0059 -0.0094
  0.0007  0.0089 -0.0012 -0.0171 -0.0007
 -0.0024  0.0133 -0.0245 -0.0016  0.0092
  0.0043 -0.0073 -0.0031  0.0127 -0.0032
atoms:  2 -  4 vector:    -0.296452   -0.171157    0.931944
 -0.0051  0.0027 -0.0010  0.0137  0.0011
  0.0071  0.0016 -0.0104  0.0078 -0.0023
 -0.0074 -0.0135 -0.0012 -0.0258 -0.0066
  0.0122  0.0004 -0.0163 -0.0253 -0.0043
 -0.0013 -0.0018 -0.0003 -0.0018  0.0020
atoms:  2 -  4 vector:    -0.296452   -0.171157   -0.931944
  0.0001 -0.0013 -0.0094 -0.0025 -0.0019
 -0.0047 -0.0221  0.0156 -0.0059 -0.0094
 -0.0007  0.0089 -0.0012  0.0171 -0.0007
 -0.0024 -0.0133  0.0245 -0.0016 -0.0092
 -0.0043 -0.0073 -0.0031 -0.0127 -0.0032
atoms:  2 -  2 vector:     0.866025   -0.500000    0.000000
 -0.0191  0.0040 -0.0275 -0.0055  0.0091
 -0.0007 -0.0006  0.0001  0.0018 -0.0002
 -0.0112  0.0058 -0.0242 -0.0045  0.0081
 -0.0028  0.0003 -0.0050  0.0011  0.0011
  0.0067 -0.0025  0.0146  0.0007 -0.0073
atoms:  2 -  2 vector:     0.866025    0.500000    0.000000
 -0.0191  0.0007  0.0112 -0.0028 -0.0067
 -0.0040 -0.0006  0.0058 -0.0003 -0.0025
  0.0275  0.0001 -0.0242  0.0050  0.0146
 -0.0055 -0.0018  0.0045  0.0011 -0.0007
 -0.0091 -0.0002  0.0081 -0.0011 -0.0073
atoms:  2 -  2 vector:    -0.866025   -0.500000    0.000000
 -0.0191 -0.0040  0.0275 -0.0055 -0.0091
  0.0007 -0.0006  0.0001 -0.0018 -0.0002
  0.0112  0.0058 -0.0242  0.0045  0.0081
 -0.0028 -0.0003  0.0050  0.0011 -0.0011
 -0.0067 -0.0025  0.0146 -0.0007 -0.0073
atoms:  2 -  2 vector:    -0.866025    0.500000    0.000000
 -0.0191 -0.0007 -0.0112 -0.0028  0.0067
  0.0040 -0.0006  0.0058  0.0003 -0.0025
 -0.0275  0.0001 -0.0242 -0.0050  0.0146
 -0.0055  0.0018 -0.0045  0.0011  0.0007
  0.0091 -0.0002  0.0081  0.0011 -0.0073
atoms:  2 -  2 vector:     0.000000   -1.000000    0.000000
 -0.0051  0.0000  0.0000 -0.0041  0.0000
  0.0000  0.0021  0.0090  0.0000  0.0084
  0.0000  0.0064 -0.0292  0.0000 -0.0477
  0.0016  0.0000  0.0000 -0.0005  0.0000
  0.0000 -0.0026 -0.0181  0.0000 -0.0339
atoms:  2 -  2 vector:     0.000000    1.000000    0.000000
 -0.0051  0.0000  0.0000  0.0016  0.0000
  0.0000  0.0021  0.0064  0.0000 -0.0026
  0.0000  0.0090 -0.0292  0.0000 -0.0181
 -0.0041  0.0000  0.0000 -0.0005  0.0000
  0.0000  0.0084 -0.0477  0.0000 -0.0339
atoms:  2 -  3 vector:     0.569574    0.986531    0.000000
 -0.0019  0.0040  0.0168  0.0009  0.0140
  0.0008  0.0028  0.0030  0.0011  0.0037
 -0.0021 -0.0044 -0.0215 -0.0009 -0.0206
  0.0033  0.0028  0.0034  0.0005  0.0053
  0.0141  0.0060  0.0121 -0.0005  0.0144
atoms:  2 -  1 vector:    -0.569574    0.986531    0.000000
 -0.0019 -0.0040 -0.0168  0.0009 -0.0140
 -0.0008  0.0028  0.0030 -0.0011  0.0037
  0.0021 -0.0044 -0.0215  0.0009 -0.0206
  0.0033 -0.0028 -0.0034  0.0005 -0.0053
 -0.0141  0.0060  0.0121  0.0005  0.0144
atoms:  2 -  6 vector:    -0.569574    0.328844    0.931944
 -0.0023 -0.0049  0.0173  0.0070 -0.0014
 -0.0012 -0.0143  0.0275  0.0115  0.0007
 -0.0020 -0.0014 -0.0188  0.0049 -0.0017
  0.0053  0.0157 -0.0178 -0.0250  0.0008
 -0.0015 -0.0009 -0.0102  0.0038 -0.0003
atoms:  2 -  6 vector:    -0.569574    0.328844   -0.931944
  0.0004  0.0011  0.0005 -0.0021  0.0002
 -0.0006 -0.0106  0.0035  0.0093 -0.0045
  0.0174 -0.0016 -0.0188  0.0327 -0.0099
 -0.0016  0.0135 -0.0036 -0.0288  0.0081
  0.0001 -0.0040  0.0026  0.0031 -0.0030
atoms:  2 -  4 vector:     0.569574    0.328844    0.931944
 -0.0023  0.0049 -0.0173  0.0070  0.0014
  0.0012 -0.0143  0.0275 -0.0115  0.0007
  0.0020 -0.0014 -0.0188 -0.0049 -0.0017
  0.0053 -0.0157  0.0178 -0.0250 -0.0008
  0.0015 -0.0009 -0.0102 -0.0038 -0.0003
atoms:  2 -  4 vector:     0.569574    0.328844   -0.931944
  0.0004 -0.0011 -0.0005 -0.0021 -0.0002
  0.0006 -0.0106  0.0035 -0.0093 -0.0045
 -0.0174 -0.0016 -0.0188 -0.0327 -0.0099
 -0.0016 -0.0135  0.0036 -0.0288 -0.0081
 -0.0001 -0.0040  0.0026 -0.0031 -0.0030
atoms:  2 -  5 vector:     0.000000   -0.684626    0.931944
 -0.0025  0.0000  0.0000  0.0019  0.0000
  0.0000 -0.0167  0.0122  0.0000 -0.0053
  0.0000 -0.0394  0.0006  0.0000  0.0168
  0.0031  0.0000  0.0000 -0.0040  0.0000
  0.0000  0.0030 -0.0045  0.0000  0.0009
atoms:  2 -  5 vector:     0.000000   -0.684626   -0.931944
 -0.0025  0.0000  0.0000 -0.0031  0.0000
  0.0000 -0.0167  0.0394  0.0000 -0.0030
  0.0000 -0.0122  0.0006  0.0000 -0.0045
 -0.0019  0.0000  0.0000 -0.0040  0.0000
  0.0000  0.0053  0.0168  0.0000  0.0009
atoms:  2 -  3 vector:    -1.162477   -0.013469    0.000000
  0.0191 -0.0042 -0.0181 -0.0071  0.0007
 -0.0061  0.0014  0.0059  0.0009 -0.0013
  0.0189 -0.0029 -0.0195 -0.0088  0.0080
  0.0044 -0.0011 -0.0079  0.0009  0.0014
 -0.0027  0.0009  0.0098  0.0017 -0.0093
atoms:  2 -  1 vector:     1.162477   -0.013469    0.000000
  0.0191  0.0042  0.0181 -0.0071 -0.0007
  0.0061  0.0014  0.0059 -0.0009 -0.0013
 -0.0189 -0.0029 -0.0195  0.0088  0.0080
  0.0044  0.0011  0.0079  0.0009 -0.0014
  0.0027  0.0009  0.0098 -0.0017 -0.0093
atoms:  2 -  3 vector:     0.569574   -1.013470    0.000000
 -0.0013  0.0001  0.0025  0.0022 -0.0111
  0.0058  0.0009  0.0090  0.0012 -0.0062
 -0.0176  0.0039 -0.0195 -0.0091  0.0108
  0.0000 -0.0008 -0.0019  0.0014 -0.0001
 -0.0145  0.0009 -0.0204 -0.0074  0.0112
atoms:  2 -  1 vector:    -0.569574   -1.013470    0.000000
 -0.0013 -0.0001 -0.0025  0.0022  0.0111
 -0.0058  0.0009  0.0090 -0.0012 -0.0062
  0.0176  0.0039 -0.0195  0.0091  0.0108
  0.0000  0.0008  0.0019  0.0014  0.0001
  0.0145  0.0009 -0.0204  0.0074  0.0112



Parameters of one-electron Hamiltonian for the '300 K' structure of YMnO3, in the basis of xy, yz, 3x2-r2, zx, and x2-y2 orbitals, measured in eV. For each bond, the tag 'atoms' indicated the types of Mn-sites (according to the notations in Fig.2) between which the one-electron Hamiltonian was calculated, and the 'vector' is the radius-vector, connecting two Mn-sites in the units of lattice parameter in the xy-plane. Other parameters can be obtained by applying symmetry operations of the group P63cm.

atoms:  2 -  2 vector:     0.000000    0.000000    0.000000
  0.5425  0.0000  0.0000 -0.0072  0.0000
  0.0000  0.3464 -0.3901  0.0000  0.0214
  0.0000 -0.3901  2.1780  0.0000 -0.0350
 -0.0072  0.0000  0.0000  0.3366  0.0000
  0.0000  0.0214 -0.0350  0.0000  0.5223
atoms:  2 -  1 vector:     0.288401   -0.499526    0.000000
  0.1661  0.0421  0.1092 -0.0649 -0.1711
  0.0148 -0.0146  0.0710  0.0328 -0.0977
  0.0064 -0.0196 -0.1793  0.0707  0.1224
  0.0184 -0.0145  0.0184 -0.0041 -0.0060
  0.0373 -0.0144 -0.0557  0.0629  0.2434
atoms:  2 -  3 vector:    -0.288401   -0.499526    0.000000
  0.1661 -0.0421 -0.1092 -0.0649  0.1711
 -0.0148 -0.0146  0.0710 -0.0328 -0.0977
 -0.0064 -0.0196 -0.1793 -0.0707  0.1224
  0.0184  0.0145 -0.0184 -0.0041  0.0060
 -0.0373 -0.0144 -0.0557 -0.0629  0.2434
atoms:  2 -  1 vector:    -0.577624    0.000474    0.000000
  0.3002  0.0324 -0.1217  0.0401 -0.0902
 -0.0466  0.0133  0.0461  0.0325  0.0060
  0.1249  0.0147 -0.1867  0.0460 -0.0618
  0.0616 -0.0374 -0.0319 -0.0373 -0.0196
  0.0877 -0.0008 -0.0509  0.0171  0.1293
atoms:  2 -  3 vector:     0.577624    0.000474    0.000000
  0.3002 -0.0324  0.1217  0.0401  0.0902
  0.0466  0.0133  0.0461 -0.0325  0.0060
 -0.1249  0.0147 -0.1867 -0.0460 -0.0618
  0.0616  0.0374  0.0319 -0.0373  0.0196
 -0.0877 -0.0008 -0.0509 -0.0171  0.1293
atoms:  2 -  1 vector:     0.288401    0.500475    0.000000
  0.1709  0.0210  0.0089 -0.0088 -0.0156
  0.0224 -0.0225  0.0325  0.0118  0.0084
 -0.1050 -0.0507 -0.1867  0.0239 -0.0800
  0.0309 -0.0581  0.0358 -0.0014  0.0377
  0.1623  0.0764  0.1391 -0.0060  0.2585
atoms:  2 -  3 vector:    -0.288401    0.500475    0.000000
  0.1709 -0.0210 -0.0089 -0.0088  0.0156
 -0.0224 -0.0225  0.0325 -0.0118  0.0084
  0.1050 -0.0507 -0.1867 -0.0239 -0.0800
  0.0309  0.0581 -0.0358 -0.0014 -0.0377
 -0.1623  0.0764  0.1391  0.0060  0.2585
atoms:  2 -  6 vector:     0.288401   -0.166509    0.928315
 -0.0040 -0.0033  0.0077  0.0112 -0.0007
 -0.0064 -0.0006 -0.0147  0.0008 -0.0024
  0.0098 -0.0122  0.0011  0.0237 -0.0051
  0.0117 -0.0009  0.0140 -0.0267  0.0044
  0.0013 -0.0017 -0.0020  0.0020  0.0017
atoms:  2 -  6 vector:     0.288401   -0.166509   -0.928315
  0.0001  0.0012  0.0094 -0.0020  0.0017
  0.0033 -0.0202  0.0144  0.0121 -0.0074
  0.0055  0.0048  0.0011 -0.0197 -0.0057
 -0.0021  0.0104 -0.0224 -0.0070  0.0086
  0.0036 -0.0073 -0.0060  0.0120 -0.0023
atoms:  2 -  4 vector:    -0.288401   -0.166509    0.928315
 -0.0040  0.0033 -0.0077  0.0112  0.0007
  0.0064 -0.0006 -0.0147 -0.0008 -0.0024
 -0.0098 -0.0122  0.0011 -0.0237 -0.0051
  0.0117  0.0009 -0.0140 -0.0267 -0.0044
 -0.0013 -0.0017 -0.0020 -0.0020  0.0017
atoms:  2 -  4 vector:    -0.288401   -0.166509   -0.928315
  0.0001 -0.0012 -0.0094 -0.0020 -0.0017
 -0.0033 -0.0202  0.0144 -0.0121 -0.0074
 -0.0055  0.0048  0.0011  0.0197 -0.0057
 -0.0021 -0.0104  0.0224 -0.0070 -0.0086
 -0.0036 -0.0073 -0.0060 -0.0120 -0.0023
atoms:  2 -  5 vector:     0.000000    0.333966    0.928315
  0.0011  0.0000  0.0000  0.0016  0.0000
  0.0000 -0.0288  0.0284  0.0000  0.0111
  0.0000  0.0340 -0.0044  0.0000 -0.0032
 -0.0001  0.0000  0.0000 -0.0055  0.0000
  0.0000  0.0150  0.0199  0.0000 -0.0041
atoms:  2 -  5 vector:     0.000000    0.333966   -0.928315
  0.0011  0.0000  0.0000  0.0001  0.0000
  0.0000 -0.0288 -0.0340  0.0000 -0.0150
  0.0000 -0.0284 -0.0044  0.0000  0.0199
 -0.0016  0.0000  0.0000 -0.0055  0.0000
  0.0000 -0.0111 -0.0032  0.0000 -0.0041
atoms:  2 -  2 vector:     0.866025   -0.500000    0.000000
 -0.0232  0.0027 -0.0295 -0.0031  0.0100
 -0.0023  0.0007 -0.0021 -0.0006  0.0023
 -0.0124  0.0055 -0.0244 -0.0030  0.0075
  0.0010 -0.0005 -0.0006  0.0012 -0.0005
  0.0104 -0.0015  0.0169 -0.0002 -0.0097
atoms:  2 -  2 vector:     0.866025    0.500000    0.000000
 -0.0232  0.0023  0.0124  0.0010 -0.0104
 -0.0027  0.0007  0.0055  0.0005 -0.0015
  0.0295 -0.0021 -0.0244  0.0006  0.0169
 -0.0031  0.0006  0.0030  0.0012  0.0002
 -0.0100  0.0023  0.0075  0.0005 -0.0097
atoms:  2 -  2 vector:    -0.866025   -0.500000    0.000000
 -0.0232 -0.0027  0.0295 -0.0031 -0.0100
  0.0023  0.0007 -0.0021  0.0006  0.0023
  0.0124  0.0055 -0.0244  0.0030  0.0075
  0.0010  0.0005  0.0006  0.0012  0.0005
 -0.0104 -0.0015  0.0169  0.0002 -0.0097
atoms:  2 -  2 vector:    -0.866025    0.500000    0.000000
 -0.0232 -0.0023 -0.0124  0.0010  0.0104
  0.0027  0.0007  0.0055 -0.0005 -0.0015
 -0.0295 -0.0021 -0.0244 -0.0006  0.0169
 -0.0031 -0.0006 -0.0030  0.0012 -0.0002
  0.0100  0.0023  0.0075 -0.0005 -0.0097
atoms:  2 -  2 vector:     0.000000   -1.000000    0.000000
 -0.0055  0.0000  0.0000 -0.0041  0.0000
  0.0000 -0.0003  0.0091  0.0000  0.0071
  0.0000  0.0060 -0.0227  0.0000 -0.0325
  0.0014  0.0000  0.0000  0.0002  0.0000
  0.0000  0.0011 -0.0138  0.0000 -0.0215
atoms:  2 -  2 vector:     0.000000    1.000000    0.000000
 -0.0055  0.0000  0.0000  0.0014  0.0000
  0.0000 -0.0003  0.0060  0.0000  0.0011
  0.0000  0.0091 -0.0227  0.0000 -0.0138
 -0.0041  0.0000  0.0000  0.0002  0.0000
  0.0000  0.0071 -0.0325  0.0000 -0.0215
atoms:  2 -  5 vector:     0.000000   -0.666034    0.928315
 -0.0023  0.0000  0.0000  0.0018  0.0000
  0.0000 -0.0261  0.0109  0.0000 -0.0011
  0.0000 -0.0378 -0.0070  0.0000  0.0208
  0.0026  0.0000  0.0000 -0.0040  0.0000
  0.0000  0.0026 -0.0023  0.0000  0.0007
atoms:  2 -  5 vector:     0.000000   -0.666034   -0.928315
 -0.0023  0.0000  0.0000 -0.0026  0.0000
  0.0000 -0.0261  0.0378  0.0000 -0.0026
  0.0000 -0.0109 -0.0070  0.0000 -0.0023
 -0.0018  0.0000  0.0000 -0.0040  0.0000
  0.0000  0.0011  0.0208  0.0000  0.0007
atoms:  2 -  6 vector:    -0.577624    0.333491    0.928315
 -0.0026 -0.0047  0.0171  0.0039 -0.0015
 -0.0018 -0.0158  0.0224  0.0098  0.0002
 -0.0029 -0.0004 -0.0200  0.0077 -0.0019
  0.0064  0.0172 -0.0201 -0.0228  0.0010
 -0.0014  0.0000 -0.0082  0.0028 -0.0002
atoms:  2 -  6 vector:    -0.577624    0.333491   -0.928315
  0.0005  0.0015  0.0002 -0.0021  0.0003
 -0.0016 -0.0094  0.0064  0.0060 -0.0021
  0.0157 -0.0062 -0.0200  0.0295 -0.0107
 -0.0018  0.0135 -0.0042 -0.0293  0.0059
  0.0004 -0.0045  0.0035  0.0043 -0.0033
atoms:  2 -  4 vector:     0.577624    0.333491    0.928315
 -0.0026  0.0047 -0.0171  0.0039  0.0015
  0.0018 -0.0158  0.0224 -0.0098  0.0002
  0.0029 -0.0004 -0.0200 -0.0077 -0.0019
  0.0064 -0.0172  0.0201 -0.0228 -0.0010
  0.0014  0.0000 -0.0082 -0.0028 -0.0002
atoms:  2 -  4 vector:     0.577624    0.333491   -0.928315
  0.0005 -0.0015 -0.0002 -0.0021 -0.0003
  0.0016 -0.0094  0.0064 -0.0060 -0.0021
 -0.0157 -0.0062 -0.0200 -0.0295 -0.0107
 -0.0018 -0.0135  0.0042 -0.0293 -0.0059
 -0.0004 -0.0045  0.0035 -0.0043 -0.0033
atoms:  2 -  3 vector:    -1.154427    0.000474    0.000000
  0.0181 -0.0055 -0.0176 -0.0072  0.0008
 -0.0046  0.0013  0.0033  0.0011 -0.0006
  0.0178 -0.0037 -0.0185 -0.0091  0.0068
  0.0037 -0.0007 -0.0068  0.0010  0.0006
 -0.0014  0.0006  0.0086  0.0017 -0.0086
atoms:  2 -  1 vector:     1.154427    0.000474    0.000000
  0.0181  0.0055  0.0176 -0.0072 -0.0008
  0.0046  0.0013  0.0033 -0.0011 -0.0006
 -0.0178 -0.0037 -0.0185  0.0091  0.0068
  0.0037  0.0007  0.0068  0.0010 -0.0006
  0.0014  0.0006  0.0086 -0.0017 -0.0086
atoms:  2 -  1 vector:    -0.577624   -0.999526    0.000000
 -0.0017  0.0002 -0.0030  0.0022  0.0106
 -0.0060  0.0012  0.0097 -0.0011 -0.0069
  0.0163  0.0043 -0.0185  0.0063  0.0109
  0.0003  0.0006  0.0013  0.0011  0.0011
  0.0128  0.0009 -0.0188  0.0055  0.0111
atoms:  2 -  3 vector:     0.577624   -0.999526    0.000000
 -0.0017 -0.0002  0.0030  0.0022 -0.0106
  0.0060  0.0012  0.0097  0.0011 -0.0069
 -0.0163  0.0043 -0.0185 -0.0063  0.0109
  0.0003 -0.0006 -0.0013  0.0011 -0.0011
 -0.0128  0.0009 -0.0188 -0.0055  0.0111
atoms:  2 -  3 vector:     0.577624    1.000475    0.000000
 -0.0024  0.0034  0.0165  0.0009  0.0146
  0.0011  0.0030  0.0022  0.0010  0.0035
 -0.0009 -0.0031 -0.0197 -0.0008 -0.0196
  0.0026  0.0027  0.0022  0.0008  0.0043
  0.0103  0.0052  0.0105  0.0002  0.0120
atoms:  2 -  1 vector:    -0.577624    1.000475    0.000000
 -0.0024 -0.0034 -0.0165  0.0009 -0.0146
 -0.0011  0.0030  0.0022 -0.0010  0.0035
  0.0009 -0.0031 -0.0197  0.0008 -0.0196
  0.0026 -0.0027 -0.0022  0.0008 -0.0043
 -0.0103  0.0052  0.0105 -0.0002  0.0120


Parameters of one-electron Hamiltonian for the '10 K' structure of LuMnO3, in the basis of xy, yz, 3x2-r2, zx, and x2-y2 orbitals, measured in eV. For each bond, the tag 'atoms' indicated the types of Mn-sites (according to the notations in Fig.2) between which the one-electron Hamiltonian was calculated, and the 'vector' is the radius-vector, connecting two Mn-sites in the units of lattice parameter in the xy-plane. Other parameters can be obtained by applying symmetry operations of the group P63cm.

atoms:  2 -  2 vector:     0.000000    0.000000    0.000000
  0.9815  0.0000  0.0000 -0.0070  0.0000
  0.0000  0.7551 -0.5031  0.0000  0.0508
  0.0000 -0.5031  2.6613  0.0000  0.0162
 -0.0070  0.0000  0.0000  0.7301  0.0000
  0.0000  0.0508  0.0162  0.0000  0.9616
atoms:  2 -  1 vector:     0.285677   -0.494807    0.000000
  0.2010  0.0477  0.1290 -0.0748 -0.1978
  0.0153 -0.0142  0.0743  0.0394 -0.1112
  0.0175 -0.0215 -0.1792  0.0734  0.1388
  0.0181 -0.0203  0.0181 -0.0032 -0.0059
  0.0468 -0.0182 -0.0543  0.0690  0.2882
atoms:  2 -  3 vector:    -0.285677   -0.494807    0.000000
  0.2010 -0.0477 -0.1290 -0.0748  0.1978
 -0.0153 -0.0142  0.0743 -0.0394 -0.1112
 -0.0175 -0.0215 -0.1792 -0.0734  0.1388
  0.0181  0.0203 -0.0181 -0.0032  0.0059
 -0.0468 -0.0182 -0.0543 -0.0690  0.2882
atoms:  2 -  1 vector:    -0.580348    0.005193    0.000000
  0.3127  0.0489 -0.1218  0.0542 -0.1022
 -0.0632  0.0091  0.0546  0.0283  0.0072
  0.1297  0.0283 -0.1893  0.0537 -0.0714
  0.0774 -0.0308 -0.0355 -0.0274 -0.0285
  0.1030 -0.0008 -0.0587  0.0256  0.1365
atoms:  2 -  3 vector:     0.580348    0.005193    0.000000
  0.3127 -0.0489  0.1218  0.0542  0.1022
  0.0632  0.0091  0.0546 -0.0283  0.0072
 -0.1297  0.0283 -0.1893 -0.0537 -0.0714
  0.0774  0.0308  0.0355 -0.0274  0.0285
 -0.1030 -0.0008 -0.0587 -0.0256  0.1365
atoms:  2 -  1 vector:     0.285677    0.505193    0.000000
  0.1809  0.0248  0.0030 -0.0150 -0.0262
  0.0308 -0.0172  0.0323  0.0132  0.0082
 -0.1117 -0.0581 -0.1893  0.0295 -0.0761
  0.0452 -0.0460  0.0513 -0.0011  0.0541
  0.1791  0.0996  0.1481 -0.0099  0.2683
atoms:  2 -  3 vector:    -0.285677    0.505193    0.000000
  0.1809 -0.0248 -0.0030 -0.0150  0.0262
 -0.0308 -0.0172  0.0323 -0.0132  0.0082
  0.1117 -0.0581 -0.1893 -0.0295 -0.0761
  0.0452  0.0460 -0.0513 -0.0011 -0.0541
 -0.1791  0.0996  0.1481  0.0099  0.2683
atoms:  2 -  6 vector:     0.285677   -0.164936    0.942830
 -0.0050 -0.0053  0.0019  0.0162 -0.0009
 -0.0089  0.0075 -0.0130  0.0010 -0.0030
  0.0094 -0.0147  0.0011  0.0373 -0.0103
  0.0133  0.0020  0.0209 -0.0343  0.0052
  0.0024 -0.0039  0.0008  0.0012  0.0023
atoms:  2 -  6 vector:     0.285677   -0.164936   -0.942830
 -0.0002  0.0010  0.0136 -0.0027  0.0019
  0.0065 -0.0226  0.0250  0.0184 -0.0094
  0.0002  0.0116  0.0011 -0.0217 -0.0021
 -0.0028  0.0193 -0.0314 -0.0042  0.0130
  0.0052 -0.0076 -0.0030  0.0150 -0.0026
atoms:  2 -  6 vector:    -0.285677   -0.164936    0.942830
 -0.0050  0.0053 -0.0019  0.0162  0.0009
  0.0089  0.0075 -0.0130 -0.0010 -0.0030
 -0.0094 -0.0147  0.0011 -0.0373 -0.0103
  0.0133 -0.0020 -0.0209 -0.0343 -0.0052
 -0.0024 -0.0039  0.0008 -0.0012  0.0023
atoms:  2 -  4 vector:    -0.285677   -0.164936   -0.942830
 -0.0002 -0.0010 -0.0136 -0.0027 -0.0019
 -0.0065 -0.0226  0.0250 -0.0184 -0.0094
 -0.0002  0.0116  0.0011  0.0217 -0.0021
 -0.0028 -0.0193  0.0314 -0.0042 -0.0130
 -0.0052 -0.0076 -0.0030 -0.0150 -0.0026
atoms:  2 -  2 vector:     0.866025   -0.500000    0.000000
 -0.0255  0.0048 -0.0336 -0.0064  0.0120
 -0.0034  0.0000 -0.0028 -0.0017  0.0032
 -0.0120  0.0079 -0.0276 -0.0049  0.0058
 -0.0008 -0.0011 -0.0036  0.0021  0.0003
  0.0127 -0.0029  0.0225 -0.0001 -0.0104
atoms:  2 -  2 vector:     0.866025    0.500000    0.000000
 -0.0255  0.0034  0.0120 -0.0008 -0.0127
 -0.0048  0.0000  0.0079  0.0011 -0.0029
  0.0336 -0.0028 -0.0276  0.0036  0.0225
 -0.0064  0.0017  0.0049  0.0021  0.0001
 -0.0120  0.0032  0.0058 -0.0003 -0.0104
atoms:  2 -  2 vector:    -0.866025   -0.500000    0.000000
 -0.0255 -0.0048  0.0336 -0.0064 -0.0120
  0.0034  0.0000 -0.0028  0.0017  0.0032
  0.0120  0.0079 -0.0276  0.0049  0.0058
 -0.0008  0.0011  0.0036  0.0021 -0.0003
 -0.0127 -0.0029  0.0225  0.0001 -0.0104
atoms:  2 -  2 vector:    -0.866025    0.500000    0.000000
 -0.0255 -0.0034 -0.0120 -0.0008  0.0127
  0.0048  0.0000  0.0079 -0.0011 -0.0029
 -0.0336 -0.0028 -0.0276 -0.0036  0.0225
 -0.0064 -0.0017 -0.0049  0.0021 -0.0001
  0.0120  0.0032  0.0058  0.0003 -0.0104
atoms:  2 -  2 vector:     0.000000   -1.000000    0.000000
 -0.0060  0.0000  0.0000 -0.0053  0.0000
  0.0000  0.0009  0.0115  0.0000  0.0066
  0.0000  0.0084 -0.0294  0.0000 -0.0386
  0.0023  0.0000  0.0000 -0.0003  0.0000
  0.0000 -0.0004 -0.0157  0.0000 -0.0258
atoms:  2 -  2 vector:     0.000000    1.000000    0.000000
 -0.0060  0.0000  0.0000  0.0023  0.0000
  0.0000  0.0009  0.0084  0.0000 -0.0004
  0.0000  0.0115 -0.0294  0.0000 -0.0157
 -0.0053  0.0000  0.0000 -0.0003  0.0000
  0.0000  0.0066 -0.0386  0.0000 -0.0258
atoms:  2 -  5 vector:     0.000000    0.340257    0.942830
  0.0016  0.0000  0.0000 -0.0013  0.0000
  0.0000 -0.0326  0.0370  0.0000  0.0142
  0.0000  0.0368 -0.0113  0.0000 -0.0053
 -0.0014  0.0000  0.0000  0.0020  0.0000
  0.0000  0.0171  0.0180  0.0000 -0.0046
atoms:  2 -  5 vector:     0.000000    0.340257   -0.942830
  0.0016  0.0000  0.0000  0.0014  0.0000
  0.0000 -0.0326 -0.0368  0.0000 -0.0171
  0.0000 -0.0370 -0.0113  0.0000  0.0180
  0.0013  0.0000  0.0000  0.0020  0.0000
  0.0000 -0.0142 -0.0053  0.0000 -0.0046
atoms:  2 -  5 vector:     0.000000   -0.659743    0.942830
 -0.0034  0.0000  0.0000  0.0027  0.0000
  0.0000 -0.0237  0.0138  0.0000 -0.0045
  0.0000 -0.0484  0.0026  0.0000  0.0259
  0.0033  0.0000  0.0000 -0.0042  0.0000
  0.0000  0.0012 -0.0058  0.0000  0.0020
atoms:  2 -  5 vector:     0.000000   -0.659743   -0.942830
 -0.0034  0.0000  0.0000 -0.0033  0.0000
  0.0000 -0.0237  0.0484  0.0000 -0.0012
  0.0000 -0.0138  0.0026  0.0000 -0.0058
 -0.0027  0.0000  0.0000 -0.0042  0.0000
  0.0000  0.0045  0.0259  0.0000  0.0020
atoms:  2 -  3 vector:    -1.151702    0.005193    0.000000
  0.0211 -0.0056 -0.0190 -0.0086  0.0005
 -0.0064  0.0018  0.0053  0.0014 -0.0009
  0.0202 -0.0041 -0.0214 -0.0108  0.0092
  0.0048 -0.0010 -0.0091  0.0015  0.0012
 -0.0002  0.0002  0.0097  0.0016 -0.0104
atoms:  2 -  1 vector:     1.151702    0.005193    0.000000
  0.0211  0.0056  0.0190 -0.0086 -0.0005
  0.0064  0.0018  0.0053 -0.0014 -0.0009
 -0.0202 -0.0041 -0.0214  0.0108  0.0092
  0.0048  0.0010  0.0091  0.0015 -0.0012
  0.0002  0.0002  0.0097 -0.0016 -0.0104
atoms:  2 -  1 vector:    -0.580348   -0.994807    0.000000
 -0.0027  0.0000 -0.0021  0.0028  0.0133
 -0.0065  0.0018  0.0114 -0.0015 -0.0082
  0.0179  0.0052 -0.0214  0.0091  0.0116
 -0.0002  0.0010  0.0019  0.0016  0.0008
  0.0139  0.0011 -0.0221  0.0076  0.0134
atoms:  2 -  3 vector:     0.580348   -0.994807    0.000000
 -0.0027  0.0000  0.0021  0.0028 -0.0133
  0.0065  0.0018  0.0114  0.0015 -0.0082
 -0.0179  0.0052 -0.0214 -0.0091  0.0116
 -0.0002 -0.0010 -0.0019  0.0016 -0.0008
 -0.0139  0.0011 -0.0221 -0.0076  0.0134
atoms:  2 -  6 vector:    -0.580348    0.335064    0.942830
 -0.0034 -0.0067  0.0200  0.0055 -0.0024
 -0.0024 -0.0198  0.0295  0.0118 -0.0005
 -0.0039 -0.0004 -0.0212  0.0086 -0.0012
  0.0072  0.0226 -0.0260 -0.0255  0.0023
 -0.0010  0.0008 -0.0106  0.0027  0.0000
atoms:  2 -  6 vector:    -0.580348    0.335064   -0.942830
  0.0006  0.0010 -0.0009 -0.0015 -0.0001
 -0.0017 -0.0092  0.0073  0.0057 -0.0026
  0.0191 -0.0077 -0.0212  0.0386 -0.0121
 -0.0037  0.0164 -0.0046 -0.0361  0.0078
  0.0013 -0.0053  0.0040  0.0057 -0.0040
atoms:  2 -  4 vector:     0.580348    0.335064    0.942830
 -0.0034  0.0067 -0.0200  0.0055  0.0024
  0.0024 -0.0198  0.0295 -0.0118 -0.0005
  0.0039 -0.0004 -0.0212 -0.0086 -0.0012
  0.0072 -0.0226  0.0260 -0.0255 -0.0023
  0.0010  0.0008 -0.0106 -0.0027  0.0000
atoms:  2 -  4 vector:     0.580348    0.335064   -0.942830
  0.0006 -0.0010  0.0009 -0.0015  0.0001
  0.0017 -0.0092  0.0073 -0.0057 -0.0026
 -0.0191 -0.0077 -0.0212 -0.0386 -0.0121
 -0.0037 -0.0164  0.0046 -0.0361 -0.0078
 -0.0013 -0.0053  0.0040 -0.0057 -0.0040
atoms:  2 -  3 vector:     0.580348    1.005193    0.000000
 -0.0028  0.0048  0.0195  0.0012  0.0174
  0.0009  0.0044  0.0037  0.0013  0.0045
  0.0000 -0.0057 -0.0268 -0.0010 -0.0225
  0.0036  0.0045  0.0044  0.0011  0.0062
  0.0122  0.0069  0.0113 -0.0005  0.0143
atoms:  2 -  1 vector:    -0.580348    1.005193    0.000000
 -0.0028 -0.0048 -0.0195  0.0012 -0.0174
 -0.0009  0.0044  0.0037 -0.0013  0.0045
  0.0000 -0.0057 -0.0268  0.0010 -0.0225
  0.0036 -0.0045 -0.0044  0.0011 -0.0062
 -0.0122  0.0069  0.0113  0.0005  0.0143


Parameters of one-electron Hamiltonian for the '300 K' structure of LuMnO3, in the basis of xy, yz, 3x2-r2, zx, and x2-y2 orbitals, measured in eV. For each bond, the tag 'atoms' indicated the types of Mn-sites (according to the notations in Fig.2) between which the one-electron Hamiltonian was calculated, and the 'vector' is the radius-vector, connecting two Mn-sites in the units of lattice parameter in the xy-plane. Other parameters can be obtained by applying symmetry operations of the group P63cm.

atoms:  2 -  2 vector:     0.000000    0.000000    0.000000
  0.8631  0.0000  0.0000  0.0430  0.0000
  0.0000  0.6517 -0.4872  0.0000  0.0472
  0.0000 -0.4872  2.5435  0.0000 -0.0077
  0.0430  0.0000  0.0000  0.6088  0.0000
  0.0000  0.0472 -0.0077  0.0000  0.8778
atoms:  2 -  1 vector:     0.287565   -0.498077    0.000000
  0.1893  0.0545  0.1222 -0.0793 -0.1952
  0.0116 -0.0094  0.0725  0.0342 -0.1174
  0.0151 -0.0228 -0.1922  0.0705  0.1325
  0.0163 -0.0218  0.0156 -0.0022 -0.0007
  0.0464 -0.0218 -0.0532  0.0668  0.2752
atoms:  2 -  3 vector:    -0.287565   -0.498077    0.000000
  0.1893 -0.0545 -0.1222 -0.0793  0.1952
 -0.0116 -0.0094  0.0725 -0.0342 -0.1174
 -0.0151 -0.0228 -0.1922 -0.0705  0.1325
  0.0163  0.0218 -0.0156 -0.0022  0.0007
 -0.0464 -0.0218 -0.0532 -0.0668  0.2752
atoms:  2 -  1 vector:    -0.578461    0.001923    0.000000
  0.3160  0.0510 -0.1237  0.0459 -0.1062
 -0.0644  0.0084  0.0545  0.0296  0.0072
  0.1284  0.0300 -0.1897  0.0544 -0.0766
  0.0736 -0.0338 -0.0378 -0.0272 -0.0297
  0.1048 -0.0031 -0.0575  0.0221  0.1417
atoms:  2 -  3 vector:     0.578461    0.001923    0.000000
  0.3160 -0.0510  0.1237  0.0459  0.1062
  0.0644  0.0084  0.0545 -0.0296  0.0072
 -0.1284  0.0300 -0.1897 -0.0544 -0.0766
  0.0736  0.0338  0.0378 -0.0272  0.0297
 -0.1048 -0.0031 -0.0575 -0.0221  0.1417
atoms:  2 -  1 vector:     0.287565    0.501923    0.000000
  0.1847  0.0226 -0.0022 -0.0169 -0.0304
  0.0251 -0.0165  0.0321  0.0152  0.0020
 -0.1117 -0.0600 -0.1897  0.0283 -0.0784
  0.0408 -0.0481  0.0532 -0.0024  0.0539
  0.1806  0.0977  0.1496 -0.0122  0.2731
atoms:  2 -  3 vector:    -0.287565    0.501923    0.000000
  0.1847 -0.0226  0.0022 -0.0169  0.0304
 -0.0251 -0.0165  0.0321 -0.0152  0.0020
  0.1117 -0.0600 -0.1897 -0.0283 -0.0784
  0.0408  0.0481 -0.0532 -0.0024 -0.0539
 -0.1806  0.0977  0.1496  0.0122  0.2731
atoms:  2 -  6 vector:     0.287565   -0.166026    0.940284
 -0.0050 -0.0053  0.0027  0.0159 -0.0006
 -0.0081  0.0054 -0.0133  0.0018 -0.0040
  0.0077 -0.0111 -0.0017  0.0331 -0.0060
  0.0133  0.0025  0.0206 -0.0328  0.0043
  0.0023 -0.0032  0.0008  0.0014  0.0023
atoms:  2 -  4 vector:    -0.287565   -0.166026    0.940284
 -0.0050  0.0053 -0.0027  0.0159  0.0006
  0.0081  0.0054 -0.0133 -0.0018 -0.0040
 -0.0077 -0.0111 -0.0017 -0.0331 -0.0060
  0.0133 -0.0025 -0.0206 -0.0328 -0.0043
 -0.0023 -0.0032  0.0008 -0.0014  0.0023
atoms:  2 -  6 vector:     0.287565   -0.166026   -0.940284
 -0.0003  0.0023  0.0090 -0.0020  0.0021
  0.0059 -0.0214  0.0231  0.0172 -0.0095
  0.0007  0.0112 -0.0017 -0.0218 -0.0028
 -0.0032  0.0179 -0.0262 -0.0060  0.0126
  0.0050 -0.0073 -0.0037  0.0146 -0.0025
atoms:  2 -  4 vector:    -0.287565   -0.166026   -0.940284
 -0.0003 -0.0023 -0.0090 -0.0020 -0.0021
 -0.0059 -0.0214  0.0231 -0.0172 -0.0095
 -0.0007  0.0112 -0.0017  0.0218 -0.0028
 -0.0032 -0.0179  0.0262 -0.0060 -0.0126
 -0.0050 -0.0073 -0.0037 -0.0146 -0.0025
atoms:  2 -  5 vector:     0.000000    0.335897    0.940284
  0.0019  0.0000  0.0000 -0.0020  0.0000
  0.0000 -0.0329  0.0347  0.0000  0.0146
  0.0000  0.0375 -0.0009  0.0000 -0.0066
 -0.0016  0.0000  0.0000  0.0029  0.0000
  0.0000  0.0195  0.0254  0.0000 -0.0054
atoms:  2 -  5 vector:     0.000000    0.335897   -0.940284
  0.0019  0.0000  0.0000  0.0016  0.0000
  0.0000 -0.0329 -0.0375  0.0000 -0.0195
  0.0000 -0.0347 -0.0009  0.0000  0.0254
  0.0020  0.0000  0.0000  0.0029  0.0000
  0.0000 -0.0146 -0.0066  0.0000 -0.0054
atoms:  2 -  2 vector:     0.866025   -0.500000    0.000000
 -0.0253  0.0051 -0.0344 -0.0067  0.0115
 -0.0030  0.0005 -0.0017 -0.0029  0.0029
 -0.0107  0.0085 -0.0329 -0.0040  0.0064
 -0.0008 -0.0018 -0.0021  0.0023  0.0004
  0.0120 -0.0034  0.0225 -0.0001 -0.0094
atoms:  2 -  2 vector:     0.866025    0.500000    0.000000
 -0.0253  0.0030  0.0107 -0.0008 -0.0120
 -0.0051  0.0005  0.0085  0.0018 -0.0034
  0.0344 -0.0017 -0.0329  0.0021  0.0225
 -0.0067  0.0029  0.0040  0.0023  0.0001
 -0.0115  0.0029  0.0064 -0.0004 -0.0094
atoms:  2 -  2 vector:    -0.866025   -0.500000    0.000000
 -0.0253 -0.0051  0.0344 -0.0067 -0.0115
  0.0030  0.0005 -0.0017  0.0029  0.0029
  0.0107  0.0085 -0.0329  0.0040  0.0064
 -0.0008  0.0018  0.0021  0.0023 -0.0004
 -0.0120 -0.0034  0.0225  0.0001 -0.0094
atoms:  2 -  2 vector:    -0.866025    0.500000    0.000000
 -0.0253 -0.0030 -0.0107 -0.0008  0.0120
  0.0051  0.0005  0.0085 -0.0018 -0.0034
 -0.0344 -0.0017 -0.0329 -0.0021  0.0225
 -0.0067 -0.0029 -0.0040  0.0023 -0.0001
  0.0115  0.0029  0.0064  0.0004 -0.0094
atoms:  2 -  2 vector:     0.000000   -1.000000    0.000000
 -0.0052  0.0000  0.0000 -0.0052  0.0000
  0.0000  0.0004  0.0136  0.0000  0.0074
  0.0000  0.0063 -0.0243  0.0000 -0.0401
  0.0019  0.0000  0.0000 -0.0003  0.0000
  0.0000 -0.0004 -0.0167  0.0000 -0.0266
atoms:  2 -  2 vector:     0.000000    1.000000    0.000000
 -0.0052  0.0000  0.0000  0.0019  0.0000
  0.0000  0.0004  0.0063  0.0000 -0.0004
  0.0000  0.0136 -0.0243  0.0000 -0.0167
 -0.0052  0.0000  0.0000 -0.0003  0.0000
  0.0000  0.0074 -0.0401  0.0000 -0.0266
atoms:  2 -  5 vector:     0.000000   -0.664103    0.940284
 -0.0031  0.0000  0.0000  0.0024  0.0000
  0.0000 -0.0293  0.0124  0.0000 -0.0008
  0.0000 -0.0442 -0.0094  0.0000  0.0254
  0.0038  0.0000  0.0000 -0.0040  0.0000
  0.0000  0.0037 -0.0053  0.0000  0.0005
atoms:  2 -  5 vector:     0.000000   -0.664103   -0.940284
 -0.0031  0.0000  0.0000 -0.0038  0.0000
  0.0000 -0.0293  0.0442  0.0000 -0.0037
  0.0000 -0.0124 -0.0094  0.0000 -0.0053
 -0.0024  0.0000  0.0000 -0.0040  0.0000
  0.0000  0.0008  0.0254  0.0000  0.0005
atoms:  2 -  6 vector:    -0.578461    0.333974    0.940284
 -0.0028 -0.0074  0.0251  0.0031 -0.0020
 -0.0014 -0.0192  0.0329  0.0092  0.0001
 -0.0059 -0.0022 -0.0186  0.0104 -0.0015
  0.0072  0.0227 -0.0294 -0.0234  0.0020
 -0.0016  0.0006 -0.0154  0.0040 -0.0002
atoms:  2 -  4 vector:     0.578461    0.333974    0.940284
 -0.0028  0.0074 -0.0251  0.0031  0.0020
  0.0014 -0.0192  0.0329 -0.0092  0.0001
  0.0059 -0.0022 -0.0186 -0.0104 -0.0015
  0.0072 -0.0227  0.0294 -0.0234 -0.0020
  0.0016  0.0006 -0.0154 -0.0040 -0.0002
atoms:  2 -  6 vector:    -0.578461    0.333974   -0.940284
  0.0007  0.0012 -0.0016 -0.0017  0.0001
 -0.0038 -0.0085  0.0079  0.0031 -0.0010
  0.0259 -0.0090 -0.0186  0.0432 -0.0140
 -0.0027  0.0165 -0.0071 -0.0340  0.0076
  0.0005 -0.0057  0.0059  0.0046 -0.0037
atoms:  2 -  4 vector:     0.578461    0.333974   -0.940284
  0.0007 -0.0012  0.0016 -0.0017 -0.0001
  0.0038 -0.0085  0.0079 -0.0031 -0.0010
 -0.0259 -0.0090 -0.0186 -0.0432 -0.0140
 -0.0027 -0.0165  0.0071 -0.0340 -0.0076
 -0.0005 -0.0057  0.0059 -0.0046 -0.0037
atoms:  2 -  3 vector:     0.578461   -0.998077    0.000000
 -0.0021  0.0000  0.0030  0.0029 -0.0137
  0.0068  0.0021  0.0116  0.0020 -0.0085
 -0.0182  0.0051 -0.0230 -0.0091  0.0114
 -0.0002 -0.0010 -0.0020  0.0014 -0.0008
 -0.0147  0.0015 -0.0238 -0.0078  0.0131
atoms:  2 -  1 vector:    -0.578461   -0.998077    0.000000
 -0.0021  0.0000 -0.0030  0.0029  0.0137
 -0.0068  0.0021  0.0116 -0.0020 -0.0085
  0.0182  0.0051 -0.0230  0.0091  0.0114
 -0.0002  0.0010  0.0020  0.0014  0.0008
  0.0147  0.0015 -0.0238  0.0078  0.0131
atoms:  2 -  3 vector:    -1.153590    0.001923    0.000000
  0.0216 -0.0058 -0.0190 -0.0090  0.0000
 -0.0064  0.0020  0.0054  0.0021 -0.0008
  0.0221 -0.0041 -0.0230 -0.0110  0.0093
  0.0052 -0.0010 -0.0090  0.0015  0.0014
 -0.0010  0.0003  0.0101  0.0017 -0.0106
atoms:  2 -  1 vector:     1.153590    0.001923    0.000000
  0.0216  0.0058  0.0190 -0.0090  0.0000
  0.0064  0.0020  0.0054 -0.0021 -0.0008
 -0.0221 -0.0041 -0.0230  0.0110  0.0093
  0.0052  0.0010  0.0090  0.0015 -0.0014
  0.0010  0.0003  0.0101 -0.0017 -0.0106
atoms:  2 -  3 vector:     0.578461    1.001923    0.000000
 -0.0023  0.0045  0.0196  0.0009  0.0175
  0.0009  0.0048  0.0035  0.0014  0.0040
 -0.0002 -0.0057 -0.0288 -0.0007 -0.0228
  0.0037  0.0049  0.0046  0.0012  0.0061
  0.0136  0.0068  0.0115 -0.0007  0.0157
atoms:  2 -  1 vector:    -0.578461    1.001923    0.000000
 -0.0023 -0.0045 -0.0196  0.0009 -0.0175
 -0.0009  0.0048  0.0035 -0.0014  0.0040
  0.0002 -0.0057 -0.0288  0.0007 -0.0228
  0.0037 -0.0049 -0.0046  0.0012 -0.0061
 -0.0136  0.0068  0.0115  0.0007  0.0157










The 5x5x5x5 matrix of screened Coulomb interactions U(i,j,k,l) for the Mn-site '2' in the '10 K' structure of YMnO3. The matrix is calculated in the basis of xy, yz, 3x2-r2, zx, and x2-y2 orbitals. The matrix elements are measured in eV. Each line corresponds to U(1,j,k,l), U(2,j,k,l), U(3,j,k,l), U(4,j,k,l), and U(5,j,k,l) for each combination of symbols (j,k,l), where the index `j' runs first and the index `l' runs last: i.e., the number of each line is given by the expression N=j+(k-1)*5+(l-1)*25. For other atomic sites, similar matrices can be obtained by applying symmetry operations of the group P63cm.

    0.268138    0.000000    0.000000    0.000068    0.000000
    0.000000    0.049675    0.000432    0.000000   -0.000027
    0.000000    0.000432    0.054327    0.000000   -0.000085
    0.000068    0.000000    0.000000    0.049915    0.000000
    0.000000   -0.000027   -0.000085    0.000000    0.029112
    0.000000    0.164980    0.001369    0.000000   -0.000534
    0.049675    0.000000    0.000000   -0.000200    0.000000
    0.000432    0.000000    0.000000   -0.022978    0.000000
    0.000000    0.000330    0.011671    0.000000   -0.020652
   -0.000027    0.000000    0.000000    0.000038    0.000000
    0.000000    0.001369    0.145373    0.000000   -0.001078
    0.000432    0.000000    0.000000    0.011533    0.000000
    0.054327    0.000000    0.000000   -0.000119    0.000000
    0.000000    0.011671    0.000231    0.000000   -0.000107
   -0.000085    0.000000    0.000000   -0.000012    0.000000
    0.000068    0.000000    0.000000    0.166668    0.000000
    0.000000   -0.000200    0.011533    0.000000    0.020548
    0.000000   -0.022978   -0.000119    0.000000    0.000140
    0.049915    0.000000    0.000000    0.000060    0.000000
    0.000000    0.000038   -0.000012    0.000000   -0.000035
    0.000000   -0.000534   -0.001078    0.000000    0.209280
   -0.000027    0.000000    0.000000    0.020548    0.000000
   -0.000085    0.000000    0.000000    0.000140    0.000000
    0.000000   -0.020652   -0.000107    0.000000    0.000123
    0.029112    0.000000    0.000000   -0.000035    0.000000
    0.000000    0.049675    0.000432    0.000000   -0.000027
    0.164980    0.000000    0.000000    0.000330    0.000000
    0.001369    0.000000    0.000000    0.011671    0.000000
    0.000000   -0.000200   -0.022978    0.000000    0.000038
   -0.000534    0.000000    0.000000   -0.020652    0.000000
    0.049675    0.000000    0.000000   -0.000200    0.000000
    0.000000    0.260193    0.002047    0.000000   -0.000671
    0.000000    0.002047    0.035017    0.000000   -0.011680
   -0.000200    0.000000    0.000000    0.049624    0.000000
    0.000000   -0.000671   -0.011680    0.000000    0.049688
    0.000432    0.000000    0.000000    0.011533    0.000000
    0.000000    0.002047    0.181008    0.000000    0.021935
    0.000000    0.035017    0.001700    0.000000   -0.000036
   -0.022978    0.000000    0.000000    0.000303    0.000000
    0.000000   -0.011680   -0.000655    0.000000    0.000377
    0.000000   -0.000200    0.011533    0.000000    0.020548
    0.000330    0.000000    0.000000    0.162675    0.000000
    0.011671    0.000000    0.000000    0.001487    0.000000
    0.000000    0.049624    0.000303    0.000000   -0.000034
   -0.020652    0.000000    0.000000   -0.000684    0.000000
   -0.000027    0.000000    0.000000    0.020548    0.000000
    0.000000   -0.000671    0.021935    0.000000    0.164435
    0.000000   -0.011680   -0.000036    0.000000    0.001379
    0.000038    0.000000    0.000000   -0.000034    0.000000
    0.000000    0.049688    0.000377    0.000000   -0.000578
    0.000000    0.000432    0.054327    0.000000   -0.000085
    0.001369    0.000000    0.000000    0.011671    0.000000
    0.145373    0.000000    0.000000    0.000231    0.000000
    0.000000    0.011533   -0.000119    0.000000   -0.000012
   -0.001078    0.000000    0.000000   -0.000107    0.000000
    0.000432    0.000000    0.000000   -0.022978    0.000000
    0.000000    0.002047    0.035017    0.000000   -0.011680
    0.000000    0.181008    0.001700    0.000000   -0.000655
    0.011533    0.000000    0.000000    0.000303    0.000000
    0.000000    0.021935   -0.000036    0.000000    0.000377
    0.054327    0.000000    0.000000   -0.000119    0.000000
    0.000000    0.035017    0.001700    0.000000   -0.000036
    0.000000    0.001700    0.242856    0.000000   -0.001052
   -0.000119    0.000000    0.000000    0.034895    0.000000
    0.000000   -0.000036   -0.001052    0.000000    0.054313
    0.000000   -0.022978   -0.000119    0.000000    0.000140
    0.011671    0.000000    0.000000    0.001487    0.000000
    0.000231    0.000000    0.000000    0.182542    0.000000
    0.000000    0.000303    0.034895    0.000000    0.011491
   -0.000107    0.000000    0.000000   -0.024025    0.000000
   -0.000085    0.000000    0.000000    0.000140    0.000000
    0.000000   -0.011680   -0.000036    0.000000    0.001379
    0.000000   -0.000655   -0.001052    0.000000    0.144938
   -0.000012    0.000000    0.000000    0.011491    0.000000
    0.000000    0.000377    0.054313    0.000000   -0.001237
    0.000068    0.000000    0.000000    0.049915    0.000000
    0.000000   -0.000200   -0.022978    0.000000    0.000038
    0.000000    0.011533   -0.000119    0.000000   -0.000012
    0.166668    0.000000    0.000000    0.000060    0.000000
    0.000000    0.020548    0.000140    0.000000   -0.000035
    0.000000    0.000330    0.011671    0.000000   -0.020652
   -0.000200    0.000000    0.000000    0.049624    0.000000
    0.011533    0.000000    0.000000    0.000303    0.000000
    0.000000    0.162675    0.001487    0.000000   -0.000684
    0.020548    0.000000    0.000000   -0.000034    0.000000
    0.000000    0.011671    0.000231    0.000000   -0.000107
   -0.022978    0.000000    0.000000    0.000303    0.000000
   -0.000119    0.000000    0.000000    0.034895    0.000000
    0.000000    0.001487    0.182542    0.000000   -0.024025
    0.000140    0.000000    0.000000    0.011491    0.000000
    0.049915    0.000000    0.000000    0.000060    0.000000
    0.000000    0.049624    0.000303    0.000000   -0.000034
    0.000000    0.000303    0.034895    0.000000    0.011491
    0.000060    0.000000    0.000000    0.263714    0.000000
    0.000000   -0.000034    0.011491    0.000000    0.049698
    0.000000   -0.020652   -0.000107    0.000000    0.000123
    0.000038    0.000000    0.000000   -0.000034    0.000000
   -0.000012    0.000000    0.000000    0.011491    0.000000
    0.000000   -0.000684   -0.024025    0.000000    0.166222
   -0.000035    0.000000    0.000000    0.049698    0.000000
    0.000000   -0.000027   -0.000085    0.000000    0.029112
   -0.000534    0.000000    0.000000   -0.020652    0.000000
   -0.001078    0.000000    0.000000   -0.000107    0.000000
    0.000000    0.020548    0.000140    0.000000   -0.000035
    0.209280    0.000000    0.000000    0.000123    0.000000
   -0.000027    0.000000    0.000000    0.000038    0.000000
    0.000000   -0.000671   -0.011680    0.000000    0.049688
    0.000000    0.021935   -0.000036    0.000000    0.000377
    0.020548    0.000000    0.000000   -0.000034    0.000000
    0.000000    0.164435    0.001379    0.000000   -0.000578
   -0.000085    0.000000    0.000000   -0.000012    0.000000
    0.000000   -0.011680   -0.000655    0.000000    0.000377
    0.000000   -0.000036   -0.001052    0.000000    0.054313
    0.000140    0.000000    0.000000    0.011491    0.000000
    0.000000    0.001379    0.144938    0.000000   -0.001237
    0.000000    0.000038   -0.000012    0.000000   -0.000035
   -0.020652    0.000000    0.000000   -0.000684    0.000000
   -0.000107    0.000000    0.000000   -0.024025    0.000000
    0.000000   -0.000034    0.011491    0.000000    0.049698
    0.000123    0.000000    0.000000    0.166222    0.000000
    0.029112    0.000000    0.000000   -0.000035    0.000000
    0.000000    0.049688    0.000377    0.000000   -0.000578
    0.000000    0.000377    0.054313    0.000000   -0.001237
   -0.000035    0.000000    0.000000    0.049698    0.000000
    0.000000   -0.000578   -0.001237    0.000000    0.266871

The 5x5x5x5 matrix of screened Coulomb interactions U(i,j,k,l) for the Mn-site '2' in the '300 K' structure of YMnO3. The matrix is calculated in the basis of xy, yz, 3x2-r2, zx, and x2-y2 orbitals. The matrix elements are measured in eV. Each line corresponds to U(1,j,k,l), U(2,j,k,l), U(3,j,k,l), U(4,j,k,l), and U(5,j,k,l) for each combination of symbols (j,k,l), where the index `j' runs first and the index `l' runs last: i.e., the number of each line is given by the expression N=j+(k-1)*5+(l-1)*25. For other atomic sites, similar matrices can be obtained by applying symmetry operations of the group P63cm.

    0.269763    0.000000    0.000000   -0.000373    0.000000
    0.000000    0.049707    0.000358    0.000000   -0.000042
    0.000000    0.000358    0.054301    0.000000    0.000020
   -0.000373    0.000000    0.000000    0.049951    0.000000
    0.000000   -0.000042    0.000020    0.000000    0.029133
    0.000000    0.166771    0.001019    0.000000   -0.000159
    0.049707    0.000000    0.000000   -0.000166    0.000000
    0.000358    0.000000    0.000000   -0.023019    0.000000
    0.000000   -0.000085    0.011611    0.000000   -0.020668
   -0.000042    0.000000    0.000000   -0.000013    0.000000
    0.000000    0.001019    0.147111    0.000000   -0.000456
    0.000358    0.000000    0.000000    0.011622    0.000000
    0.054301    0.000000    0.000000   -0.000088    0.000000
    0.000000    0.011611   -0.000168    0.000000   -0.000059
    0.000020    0.000000    0.000000   -0.000019    0.000000
   -0.000373    0.000000    0.000000    0.168921    0.000000
    0.000000   -0.000166    0.011622    0.000000    0.020687
    0.000000   -0.023019   -0.000088    0.000000    0.000107
    0.049951    0.000000    0.000000   -0.000381    0.000000
    0.000000   -0.000013   -0.000019    0.000000   -0.000061
    0.000000   -0.000159   -0.000456    0.000000    0.211742
   -0.000042    0.000000    0.000000    0.020687    0.000000
    0.000020    0.000000    0.000000    0.000107    0.000000
    0.000000   -0.020668   -0.000059    0.000000   -0.000273
    0.029133    0.000000    0.000000   -0.000061    0.000000
    0.000000    0.049707    0.000358    0.000000   -0.000042
    0.166771    0.000000    0.000000   -0.000085    0.000000
    0.001019    0.000000    0.000000    0.011611    0.000000
    0.000000   -0.000166   -0.023019    0.000000   -0.000013
   -0.000159    0.000000    0.000000   -0.020668    0.000000
    0.049707    0.000000    0.000000   -0.000166    0.000000
    0.000000    0.261730    0.001612    0.000000   -0.000240
    0.000000    0.001612    0.034884    0.000000   -0.011568
   -0.000166    0.000000    0.000000    0.049755    0.000000
    0.000000   -0.000240   -0.011568    0.000000    0.049747
    0.000358    0.000000    0.000000    0.011622    0.000000
    0.000000    0.001612    0.182730    0.000000    0.022348
    0.000000    0.034884    0.001277    0.000000    0.000056
   -0.023019    0.000000    0.000000    0.000253    0.000000
    0.000000   -0.011568   -0.000246    0.000000    0.000319
    0.000000   -0.000166    0.011622    0.000000    0.020687
   -0.000085    0.000000    0.000000    0.165065    0.000000
    0.011611    0.000000    0.000000    0.001076    0.000000
    0.000000    0.049755    0.000253    0.000000    0.000000
   -0.020668    0.000000    0.000000   -0.000275    0.000000
   -0.000042    0.000000    0.000000    0.020687    0.000000
    0.000000   -0.000240    0.022348    0.000000    0.166977
    0.000000   -0.011568    0.000056    0.000000    0.001050
   -0.000013    0.000000    0.000000    0.000000    0.000000
    0.000000    0.049747    0.000319    0.000000   -0.000222
    0.000000    0.000358    0.054301    0.000000    0.000020
    0.001019    0.000000    0.000000    0.011611    0.000000
    0.147111    0.000000    0.000000   -0.000168    0.000000
    0.000000    0.011622   -0.000088    0.000000   -0.000019
   -0.000456    0.000000    0.000000   -0.000059    0.000000
    0.000358    0.000000    0.000000   -0.023019    0.000000
    0.000000    0.001612    0.034884    0.000000   -0.011568
    0.000000    0.182730    0.001277    0.000000   -0.000246
    0.011622    0.000000    0.000000    0.000253    0.000000
    0.000000    0.022348    0.000056    0.000000    0.000319
    0.054301    0.000000    0.000000   -0.000088    0.000000
    0.000000    0.034884    0.001277    0.000000    0.000056
    0.000000    0.001277    0.244709    0.000000   -0.000574
   -0.000088    0.000000    0.000000    0.035014    0.000000
    0.000000    0.000056   -0.000574    0.000000    0.054265
    0.000000   -0.023019   -0.000088    0.000000    0.000107
    0.011611    0.000000    0.000000    0.001076    0.000000
   -0.000168    0.000000    0.000000    0.185080    0.000000
    0.000000    0.000253    0.035014    0.000000    0.011696
   -0.000059    0.000000    0.000000   -0.023640    0.000000
    0.000020    0.000000    0.000000    0.000107    0.000000
    0.000000   -0.011568    0.000056    0.000000    0.001050
    0.000000   -0.000246   -0.000574    0.000000    0.147270
   -0.000019    0.000000    0.000000    0.011696    0.000000
    0.000000    0.000319    0.054265    0.000000   -0.000418
   -0.000373    0.000000    0.000000    0.049951    0.000000
    0.000000   -0.000166   -0.023019    0.000000   -0.000013
    0.000000    0.011622   -0.000088    0.000000   -0.000019
    0.168921    0.000000    0.000000   -0.000381    0.000000
    0.000000    0.020687    0.000107    0.000000   -0.000061
    0.000000   -0.000085    0.011611    0.000000   -0.020668
   -0.000166    0.000000    0.000000    0.049755    0.000000
    0.011622    0.000000    0.000000    0.000253    0.000000
    0.000000    0.165065    0.001076    0.000000   -0.000275
    0.020687    0.000000    0.000000    0.000000    0.000000
    0.000000    0.011611   -0.000168    0.000000   -0.000059
   -0.023019    0.000000    0.000000    0.000253    0.000000
   -0.000088    0.000000    0.000000    0.035014    0.000000
    0.000000    0.001076    0.185080    0.000000   -0.023640
    0.000107    0.000000    0.000000    0.011696    0.000000
    0.049951    0.000000    0.000000   -0.000381    0.000000
    0.000000    0.049755    0.000253    0.000000    0.000000
    0.000000    0.000253    0.035014    0.000000    0.011696
   -0.000381    0.000000    0.000000    0.267359    0.000000
    0.000000    0.000000    0.011696    0.000000    0.050030
    0.000000   -0.020668   -0.000059    0.000000   -0.000273
   -0.000013    0.000000    0.000000    0.000000    0.000000
   -0.000019    0.000000    0.000000    0.011696    0.000000
    0.000000   -0.000275   -0.023640    0.000000    0.169077
   -0.000061    0.000000    0.000000    0.050030    0.000000
    0.000000   -0.000042    0.000020    0.000000    0.029133
   -0.000159    0.000000    0.000000   -0.020668    0.000000
   -0.000456    0.000000    0.000000   -0.000059    0.000000
    0.000000    0.020687    0.000107    0.000000   -0.000061
    0.211742    0.000000    0.000000   -0.000273    0.000000
   -0.000042    0.000000    0.000000   -0.000013    0.000000
    0.000000   -0.000240   -0.011568    0.000000    0.049747
    0.000000    0.022348    0.000056    0.000000    0.000319
    0.020687    0.000000    0.000000    0.000000    0.000000
    0.000000    0.166977    0.001050    0.000000   -0.000222
    0.000020    0.000000    0.000000   -0.000019    0.000000
    0.000000   -0.011568   -0.000246    0.000000    0.000319
    0.000000    0.000056   -0.000574    0.000000    0.054265
    0.000107    0.000000    0.000000    0.011696    0.000000
    0.000000    0.001050    0.147270    0.000000   -0.000418
    0.000000   -0.000013   -0.000019    0.000000   -0.000061
   -0.020668    0.000000    0.000000   -0.000275    0.000000
   -0.000059    0.000000    0.000000   -0.023640    0.000000
    0.000000    0.000000    0.011696    0.000000    0.050030
   -0.000273    0.000000    0.000000    0.169077    0.000000
    0.029133    0.000000    0.000000   -0.000061    0.000000
    0.000000    0.049747    0.000319    0.000000   -0.000222
    0.000000    0.000319    0.054265    0.000000   -0.000418
   -0.000061    0.000000    0.000000    0.050030    0.000000
    0.000000   -0.000222   -0.000418    0.000000    0.270257

The 5x5x5x5 matrix of screened Coulomb interactions U(i,j,k,l) for the Mn-site '2' in the '10 K' structure of LuMnO3. The matrix is calculated in the basis of xy, yz, 3x2-r2, zx, and x2-y2 orbitals. The matrix elements are measured in eV. Each line corresponds to U(1,j,k,l), U(2,j,k,l), U(3,j,k,l), U(4,j,k,l), and U(5,j,k,l) for each combination of symbols (j,k,l), where the index `j' runs first and the index `l' runs last: i.e., the number of each line is given by the expression N=j+(k-1)*5+(l-1)*25. For other atomic sites, similar matrices can be obtained by applying symmetry operations of the group P63cm.

    0.265983    0.000000    0.000000   -0.001112    0.000000
    0.000000    0.049665    0.000417    0.000000   -0.000074
    0.000000    0.000417    0.054270    0.000000    0.000000
   -0.001112    0.000000    0.000000    0.049927    0.000000
    0.000000   -0.000074    0.000000    0.000000    0.029036
    0.000000    0.165639    0.001113    0.000000   -0.000044
    0.049665    0.000000    0.000000   -0.000278    0.000000
    0.000417    0.000000    0.000000   -0.023083    0.000000
    0.000000   -0.000593    0.011647    0.000000   -0.020643
   -0.000074    0.000000    0.000000    0.000000    0.000000
    0.000000    0.001113    0.146154    0.000000   -0.000693
    0.000417    0.000000    0.000000    0.011632    0.000000
    0.054270    0.000000    0.000000   -0.000214    0.000000
    0.000000    0.011647   -0.000682    0.000000   -0.000025
    0.000000    0.000000    0.000000   -0.000035    0.000000
   -0.001112    0.000000    0.000000    0.168001    0.000000
    0.000000   -0.000278    0.011632    0.000000    0.020626
    0.000000   -0.023083   -0.000214    0.000000    0.000105
    0.049927    0.000000    0.000000   -0.001144    0.000000
    0.000000    0.000000   -0.000035    0.000000   -0.000121
    0.000000   -0.000044   -0.000693    0.000000    0.207866
   -0.000074    0.000000    0.000000    0.020626    0.000000
    0.000000    0.000000    0.000000    0.000105    0.000000
    0.000000   -0.020643   -0.000025    0.000000   -0.000890
    0.029036    0.000000    0.000000   -0.000121    0.000000
    0.000000    0.049665    0.000417    0.000000   -0.000074
    0.165639    0.000000    0.000000   -0.000593    0.000000
    0.001113    0.000000    0.000000    0.011647    0.000000
    0.000000   -0.000278   -0.023083    0.000000    0.000000
   -0.000044    0.000000    0.000000   -0.020643    0.000000
    0.049665    0.000000    0.000000   -0.000278    0.000000
    0.000000    0.263155    0.001867    0.000000   -0.000248
    0.000000    0.001867    0.035016    0.000000   -0.011618
   -0.000278    0.000000    0.000000    0.049972    0.000000
    0.000000   -0.000248   -0.011618    0.000000    0.049682
    0.000417    0.000000    0.000000    0.011632    0.000000
    0.000000    0.001867    0.183762    0.000000    0.022252
    0.000000    0.035016    0.001548    0.000000    0.000036
   -0.023083    0.000000    0.000000    0.000313    0.000000
    0.000000   -0.011618   -0.000248    0.000000    0.000339
    0.000000   -0.000278    0.011632    0.000000    0.020626
   -0.000593    0.000000    0.000000    0.166169    0.000000
    0.011647    0.000000    0.000000    0.001236    0.000000
    0.000000    0.049972    0.000313    0.000000   -0.000042
   -0.020643    0.000000    0.000000   -0.000174    0.000000
   -0.000074    0.000000    0.000000    0.020626    0.000000
    0.000000   -0.000248    0.022252    0.000000    0.165592
    0.000000   -0.011618    0.000036    0.000000    0.001172
    0.000000    0.000000    0.000000   -0.000042    0.000000
    0.000000    0.049682    0.000339    0.000000   -0.000176
    0.000000    0.000417    0.054270    0.000000    0.000000
    0.001113    0.000000    0.000000    0.011647    0.000000
    0.146154    0.000000    0.000000   -0.000682    0.000000
    0.000000    0.011632   -0.000214    0.000000   -0.000035
   -0.000693    0.000000    0.000000   -0.000025    0.000000
    0.000417    0.000000    0.000000   -0.023083    0.000000
    0.000000    0.001867    0.035016    0.000000   -0.011618
    0.000000    0.183762    0.001548    0.000000   -0.000248
    0.011632    0.000000    0.000000    0.000313    0.000000
    0.000000    0.022252    0.000036    0.000000    0.000339
    0.054270    0.000000    0.000000   -0.000214    0.000000
    0.000000    0.035016    0.001548    0.000000    0.000036
    0.000000    0.001548    0.245624    0.000000   -0.000743
   -0.000214    0.000000    0.000000    0.035105    0.000000
    0.000000    0.000036   -0.000743    0.000000    0.054251
    0.000000   -0.023083   -0.000214    0.000000    0.000105
    0.011647    0.000000    0.000000    0.001236    0.000000
   -0.000682    0.000000    0.000000    0.186261    0.000000
    0.000000    0.000313    0.035105    0.000000    0.011669
   -0.000025    0.000000    0.000000   -0.023919    0.000000
    0.000000    0.000000    0.000000    0.000105    0.000000
    0.000000   -0.011618    0.000036    0.000000    0.001172
    0.000000   -0.000248   -0.000743    0.000000    0.146118
   -0.000035    0.000000    0.000000    0.011669    0.000000
    0.000000    0.000339    0.054251    0.000000   -0.000722
   -0.001112    0.000000    0.000000    0.049927    0.000000
    0.000000   -0.000278   -0.023083    0.000000    0.000000
    0.000000    0.011632   -0.000214    0.000000   -0.000035
    0.168001    0.000000    0.000000   -0.001144    0.000000
    0.000000    0.020626    0.000105    0.000000   -0.000121
    0.000000   -0.000593    0.011647    0.000000   -0.020643
   -0.000278    0.000000    0.000000    0.049972    0.000000
    0.011632    0.000000    0.000000    0.000313    0.000000
    0.000000    0.166169    0.001236    0.000000   -0.000174
    0.020626    0.000000    0.000000   -0.000042    0.000000
    0.000000    0.011647   -0.000682    0.000000   -0.000025
   -0.023083    0.000000    0.000000    0.000313    0.000000
   -0.000214    0.000000    0.000000    0.035105    0.000000
    0.000000    0.001236    0.186261    0.000000   -0.023919
    0.000105    0.000000    0.000000    0.011669    0.000000
    0.049927    0.000000    0.000000   -0.001144    0.000000
    0.000000    0.049972    0.000313    0.000000   -0.000042
    0.000000    0.000313    0.035105    0.000000    0.011669
   -0.001144    0.000000    0.000000    0.269120    0.000000
    0.000000   -0.000042    0.011669    0.000000    0.049913
    0.000000   -0.020643   -0.000025    0.000000   -0.000890
    0.000000    0.000000    0.000000   -0.000042    0.000000
   -0.000035    0.000000    0.000000    0.011669    0.000000
    0.000000   -0.000174   -0.023919    0.000000    0.167965
   -0.000121    0.000000    0.000000    0.049913    0.000000
    0.000000   -0.000074    0.000000    0.000000    0.029036
   -0.000044    0.000000    0.000000   -0.020643    0.000000
   -0.000693    0.000000    0.000000   -0.000025    0.000000
    0.000000    0.020626    0.000105    0.000000   -0.000121
    0.207866    0.000000    0.000000   -0.000890    0.000000
   -0.000074    0.000000    0.000000    0.000000    0.000000
    0.000000   -0.000248   -0.011618    0.000000    0.049682
    0.000000    0.022252    0.000036    0.000000    0.000339
    0.020626    0.000000    0.000000   -0.000042    0.000000
    0.000000    0.165592    0.001172    0.000000   -0.000176
    0.000000    0.000000    0.000000   -0.000035    0.000000
    0.000000   -0.011618   -0.000248    0.000000    0.000339
    0.000000    0.000036   -0.000743    0.000000    0.054251
    0.000105    0.000000    0.000000    0.011669    0.000000
    0.000000    0.001172    0.146118    0.000000   -0.000722
    0.000000    0.000000   -0.000035    0.000000   -0.000121
   -0.020643    0.000000    0.000000   -0.000174    0.000000
   -0.000025    0.000000    0.000000   -0.023919    0.000000
    0.000000   -0.000042    0.011669    0.000000    0.049913
   -0.000890    0.000000    0.000000    0.167965    0.000000
    0.029036    0.000000    0.000000   -0.000121    0.000000
    0.000000    0.049682    0.000339    0.000000   -0.000176
    0.000000    0.000339    0.054251    0.000000   -0.000722
   -0.000121    0.000000    0.000000    0.049913    0.000000
    0.000000   -0.000176   -0.000722    0.000000    0.265888

The 5x5x5x5 matrix of screened Coulomb interactions U(i,j,k,l) for the Mn-site '2' in the '300 K' structure of LuMnO3. The matrix is calculated in the basis of xy, yz, 3x2-r2, zx, and x2-y2 orbitals. The matrix elements are measured in eV. Each line corresponds to U(1,j,k,l), U(2,j,k,l), U(3,j,k,l), U(4,j,k,l), and U(5,j,k,l) for each combination of symbols (j,k,l), where the index `j' runs first and the index `l' runs last: i.e., the number of each line is given by the expression N=j+(k-1)*5+(l-1)*25. For other atomic sites, similar matrices can be obtained by applying symmetry operations of the group P63cm.

    0.266112    0.000000    0.000000   -0.001343    0.000000
    0.000000    0.049669    0.000480    0.000000   -0.000114
    0.000000    0.000480    0.054168    0.000000   -0.000022
   -0.001343    0.000000    0.000000    0.049937    0.000000
    0.000000   -0.000114   -0.000022    0.000000    0.029034
    0.000000    0.165457    0.001188    0.000000   -0.000219
    0.049669    0.000000    0.000000   -0.000344    0.000000
    0.000480    0.000000    0.000000   -0.023042    0.000000
    0.000000   -0.000716    0.011615    0.000000   -0.020615
   -0.000114    0.000000    0.000000    0.000000    0.000000
    0.000000    0.001188    0.146055    0.000000   -0.000871
    0.000480    0.000000    0.000000    0.011576    0.000000
    0.054168    0.000000    0.000000   -0.000249    0.000000
    0.000000    0.011615   -0.000857    0.000000   -0.000029
   -0.000022    0.000000    0.000000   -0.000053    0.000000
   -0.001343    0.000000    0.000000    0.167840    0.000000
    0.000000   -0.000344    0.011576    0.000000    0.020576
    0.000000   -0.023042   -0.000249    0.000000    0.000121
    0.049937    0.000000    0.000000   -0.001390    0.000000
    0.000000    0.000000   -0.000053    0.000000   -0.000168
    0.000000   -0.000219   -0.000871    0.000000    0.207360
   -0.000114    0.000000    0.000000    0.020576    0.000000
   -0.000022    0.000000    0.000000    0.000121    0.000000
    0.000000   -0.020615   -0.000029    0.000000   -0.001045
    0.029034    0.000000    0.000000   -0.000168    0.000000
    0.000000    0.049669    0.000480    0.000000   -0.000114
    0.165457    0.000000    0.000000   -0.000716    0.000000
    0.001188    0.000000    0.000000    0.011615    0.000000
    0.000000   -0.000344   -0.023042    0.000000    0.000000
   -0.000219    0.000000    0.000000   -0.020615    0.000000
    0.049669    0.000000    0.000000   -0.000344    0.000000
    0.000000    0.262832    0.002019    0.000000   -0.000475
    0.000000    0.002019    0.034918    0.000000   -0.011580
   -0.000344    0.000000    0.000000    0.049951    0.000000
    0.000000   -0.000475   -0.011580    0.000000    0.049605
    0.000480    0.000000    0.000000    0.011576    0.000000
    0.000000    0.002019    0.183587    0.000000    0.021973
    0.000000    0.034918    0.001605    0.000000    0.000000
   -0.023042    0.000000    0.000000    0.000359    0.000000
    0.000000   -0.011580   -0.000396    0.000000    0.000382
    0.000000   -0.000344    0.011576    0.000000    0.020576
   -0.000716    0.000000    0.000000    0.165967    0.000000
    0.011615    0.000000    0.000000    0.001311    0.000000
    0.000000    0.049951    0.000359    0.000000   -0.000075
   -0.020615    0.000000    0.000000   -0.000329    0.000000
   -0.000114    0.000000    0.000000    0.020576    0.000000
    0.000000   -0.000475    0.021973    0.000000    0.164951
    0.000000   -0.011580    0.000000    0.000000    0.001266
    0.000000    0.000000    0.000000   -0.000075    0.000000
    0.000000    0.049605    0.000382    0.000000   -0.000426
    0.000000    0.000480    0.054168    0.000000   -0.000022
    0.001188    0.000000    0.000000    0.011615    0.000000
    0.146055    0.000000    0.000000   -0.000857    0.000000
    0.000000    0.011576   -0.000249    0.000000   -0.000053
   -0.000871    0.000000    0.000000   -0.000029    0.000000
    0.000480    0.000000    0.000000   -0.023042    0.000000
    0.000000    0.002019    0.034918    0.000000   -0.011580
    0.000000    0.183587    0.001605    0.000000   -0.000396
    0.011576    0.000000    0.000000    0.000359    0.000000
    0.000000    0.021973    0.000000    0.000000    0.000382
    0.054168    0.000000    0.000000   -0.000249    0.000000
    0.000000    0.034918    0.001605    0.000000    0.000000
    0.000000    0.001605    0.245533    0.000000   -0.000957
   -0.000249    0.000000    0.000000    0.034958    0.000000
    0.000000    0.000000   -0.000957    0.000000    0.053998
    0.000000   -0.023042   -0.000249    0.000000    0.000121
    0.011615    0.000000    0.000000    0.001311    0.000000
   -0.000857    0.000000    0.000000    0.186133    0.000000
    0.000000    0.000359    0.034958    0.000000    0.011592
   -0.000029    0.000000    0.000000   -0.023994    0.000000
   -0.000022    0.000000    0.000000    0.000121    0.000000
    0.000000   -0.011580    0.000000    0.000000    0.001266
    0.000000   -0.000396   -0.000957    0.000000    0.145639
   -0.000053    0.000000    0.000000    0.011592    0.000000
    0.000000    0.000382    0.053998    0.000000   -0.000942
   -0.001343    0.000000    0.000000    0.049937    0.000000
    0.000000   -0.000344   -0.023042    0.000000    0.000000
    0.000000    0.011576   -0.000249    0.000000   -0.000053
    0.167840    0.000000    0.000000   -0.001390    0.000000
    0.000000    0.020576    0.000121    0.000000   -0.000168
    0.000000   -0.000716    0.011615    0.000000   -0.020615
   -0.000344    0.000000    0.000000    0.049951    0.000000
    0.011576    0.000000    0.000000    0.000359    0.000000
    0.000000    0.165967    0.001311    0.000000   -0.000329
    0.020576    0.000000    0.000000   -0.000075    0.000000
    0.000000    0.011615   -0.000857    0.000000   -0.000029
   -0.023042    0.000000    0.000000    0.000359    0.000000
   -0.000249    0.000000    0.000000    0.034958    0.000000
    0.000000    0.001311    0.186133    0.000000   -0.023994
    0.000121    0.000000    0.000000    0.011592    0.000000
    0.049937    0.000000    0.000000   -0.001390    0.000000
    0.000000    0.049951    0.000359    0.000000   -0.000075
    0.000000    0.000359    0.034958    0.000000    0.011592
   -0.001390    0.000000    0.000000    0.268861    0.000000
    0.000000   -0.000075    0.011592    0.000000    0.049817
    0.000000   -0.020615   -0.000029    0.000000   -0.001045
    0.000000    0.000000    0.000000   -0.000075    0.000000
   -0.000053    0.000000    0.000000    0.011592    0.000000
    0.000000   -0.000329   -0.023994    0.000000    0.167397
   -0.000168    0.000000    0.000000    0.049817    0.000000
    0.000000   -0.000114   -0.000022    0.000000    0.029034
   -0.000219    0.000000    0.000000   -0.020615    0.000000
   -0.000871    0.000000    0.000000   -0.000029    0.000000
    0.000000    0.020576    0.000121    0.000000   -0.000168
    0.207360    0.000000    0.000000   -0.001045    0.000000
   -0.000114    0.000000    0.000000    0.000000    0.000000
    0.000000   -0.000475   -0.011580    0.000000    0.049605
    0.000000    0.021973    0.000000    0.000000    0.000382
    0.020576    0.000000    0.000000   -0.000075    0.000000
    0.000000    0.164951    0.001266    0.000000   -0.000426
   -0.000022    0.000000    0.000000   -0.000053    0.000000
    0.000000   -0.011580   -0.000396    0.000000    0.000382
    0.000000    0.000000   -0.000957    0.000000    0.053998
    0.000121    0.000000    0.000000    0.011592    0.000000
    0.000000    0.001266    0.145639    0.000000   -0.000942
    0.000000    0.000000   -0.000053    0.000000   -0.000168
   -0.020615    0.000000    0.000000   -0.000329    0.000000
   -0.000029    0.000000    0.000000   -0.023994    0.000000
    0.000000   -0.000075    0.011592    0.000000    0.049817
   -0.001045    0.000000    0.000000    0.167397    0.000000
    0.029034    0.000000    0.000000   -0.000168    0.000000
    0.000000    0.049605    0.000382    0.000000   -0.000426
    0.000000    0.000382    0.053998    0.000000   -0.000942
   -0.000168    0.000000    0.000000    0.049817    0.000000
    0.000000   -0.000426   -0.000942    0.000000    0.264734

